Kinetic Field Theory for Cosmic Structure Formation

We apply kinetic field theory to non-linear cosmic structure formation. Kinetic field theory decomposes the cosmic density field into particles and follows their trajectories through phase space. We assume that initial particle momenta are drawn from a Gaussian random field. We place particular emphasis on the late-time, asymptotic behaviour on small spatial scales of low-order statistical measures for the distribution of particles in configuration and velocity space. Our main result is that the power spectra for density and velocity fluctuations in ensembles of particles freely streaming along Zel'dovich trajectories asymptotically fall off with wave number $k$ like $k^{-3}$ for $k\to\infty$, irrespective of the cosmological model and the type of dark matter assumed, with the exponent set only by the number of spatial dimensions. This conclusion remains valid for density-fluctuation power spectra if particle interactions are taken into account in a mean-field approximation. We also show that the bispectrum of freely-streaming particles falls off asymptotically like $k^{-11/2}$ under the same general conditions.

==> fig/fig_19.txt <==
0.01  0.000328277
0.010559  0.000369548
0.0111492  0.000413127
0.0117724  0.000459141
0.0124305  0.000507727
0.0131253  0.000570614
0.013859  0.000638291
0.0146337  0.000709752
0.0154517  0.000785207
0.0163154  0.000880975
0.0172274  0.000986066
0.0181904  0.00109703
0.0192072  0.0012142
0.0202809  0.00135995
0.0214145  0.00152311
0.0226116  0.00169539
0.0238755  0.0018773
0.0252101  0.00209895
0.0266193  0.00235219
0.0281073  0.00261959
0.0296784  0.00290193
0.0313374  0.00323873
0.0330891  0.00363162
0.0349387  0.00404646
0.0368917  0.0044845
0.0389539  0.00499573
0.0411314  0.00560484
0.0434305  0.00624801
0.0458582  0.00692712
0.0484216  0.00770213
0.0511283  0.00864548
0.0539863  0.00964156
0.057004  0.0106933
0.0601904  0.0118663
0.063555  0.0133249
0.0671076  0.014865
0.0708588  0.0164912
0.0748197  0.0182629
0.0790019  0.0205124
0.083418  0.0228875
0.0880809  0.0253955
0.0930045  0.0280643
0.0982033  0.0315199
0.103693  0.0352456
0.109489  0.0391067
0.115609  0.0431837
0.122071  0.0484099
0.128895  0.0539935
0.1361  0.0598893
0.143708  0.0661223
0.151741  0.0738997
0.160223  0.0823495
0.169179  0.0912717
0.178636  0.100693
0.188621  0.112134
0.199165  0.124748
0.210298  0.138067
0.222053  0.152131
0.234465  0.168712
0.247572  0.187178
0.26141  0.206677
0.276023  0.227265
0.291452  0.250762
0.307744  0.277054
0.324946  0.30482
0.34311  0.334128
0.362289  0.366561
0.38254  0.402649
0.403924  0.440755
0.426502  0.48099
0.450343  0.524295
0.475516  0.571553
0.502097  0.621453
0.530163  0.674142
0.559798  0.729723
0.59109  0.788251
0.624131  0.85005
0.659019  0.915304
0.695856  0.983482
0.734754  1.05161
0.775825  1.12354
0.819192  1.19952
0.864984  1.27907
0.913335  1.35339
0.964388  1.43188
1.0183  1.51474
1.07522  1.60225
1.13532  1.67885
1.19878  1.7592
1.26579  1.84404
1.33655  1.93362
1.41126  2.00969
1.49014  2.0872
1.57344  2.16903
1.66139  2.25545
1.75426  2.32792
1.85232  2.39883
1.95586  2.47369
2.06519  2.55274
2.18063  2.6193
2.30253  2.68129
2.43123  2.74675
2.56714  2.81586
2.71063  2.87503
2.86215  2.92725
3.02214  2.9824
3.19107  3.04062
3.36945  3.09178
3.5578  3.13449
3.75667  3.17958
3.96666  3.2272
4.18839  3.27039
4.42251  3.30447
4.66973  3.34046
4.93075  3.37846
5.20637  3.41419
5.4974  3.44089
5.8047  3.46909
6.12917  3.49886
6.47178  3.52794
6.83354  3.54853
7.21552  3.57027
7.61886  3.59323
8.04474  3.61654
8.49442  3.63221
8.96925  3.64875
9.47061  3.66622
10  3.68467


==> fig/fig_20.txt <==
0.01  10560.5  10564.4  10538.2
0.010559  10839  10843.5  10814.1
0.0111492  11105.7  11111  11077
0.0117724  11359  11364.9  11325.6
0.0124305  11597  11603.7  11560.4
0.0131253  11818  11825.7  11777
0.013859  12020.5  12029.2  11973.9
0.0146337  12202.9  12212.7  12151.2
0.0154517  12363.9  12374.9  12307.2
0.0163154  12502.2  12514.7  12439.4
0.0172274  12616.9  12631.1  12546.9
0.0181904  12707.1  12722.9  12631.7
0.0192072  12772  12789.6  12690.2
0.0202809  12811  12830.8  12722.1
0.0214145  12823.9  12846.1  12728.2
0.0226116  12810.5  12835.2  12708.8
0.0238755  12770.6  12797.9  12662.5
0.0252101  12704.5  12734.8  12589.8
0.0266193  12612.4  12646.1  12492.8
0.0281073  12494.7  12531.9  12370.5
0.0296784  12352  12392.8  12223.5
0.0313374  12184.9  12229.8  12053.1
0.0330891  11994.3  12043.9  11861
0.0349387  11781.1  11835.4  11647
0.0368917  11546.3  11605.2  11412.3
0.0389539  11291.1  11355.3  11159.2
0.0411314  11016.8  11087.1  10888.5
0.0434305  10724.6  10800.9  10601.1
0.0458582  10416.2  10498.4  10298.9
0.0484216  10093  10181.6  9984.06
0.0511283  9756.72  9852.89  9657.42
0.0539863  9409.13  9512.61  9320.74
0.057004  9052.03  9162.49  8976.28
0.0601904  8687.28  8804.99  8625.65
0.063555  8316.79  8443.41  8270.42
0.0671076  7942.48  8077.47  7912.51
0.0708588  7566.28  7709.05  7554.21
0.0748197  7190.07  7340.45  7196.83
0.0790019  6815.71  6975.97  6842.14
0.083418  6444.97  6614.24  6492
0.0880809  6079.52  6256.91  6147.95
0.0930045  5720.94  5905.65  5811.26
0.0982033  5370.66  5566.13  5483.24
0.103693  5029.97  5234.57  5165.23
0.109489  4699.99  4912.51  4857.95
0.115609  4381.7  4600.93  4562.17
0.122071  4075.9  4305.02  4278.54
0.128895  3783.22  4021.02  4007.49
0.1361  3504.13  3749.16  3749.15
0.143708  3238.95  3489.75  3503.61
0.151741  2987.85  3247.3  3270.9
0.160223  2750.87  3018.08  3050.8
0.169179  2527.91  2801.22  2843.04
0.178636  2318.78  2596.65  2647.33
0.188621  2123.19  2407.99  2463.38
0.199165  1940.78  2232.07  2290.78
0.210298  1771.11  2067.18  2129.17
0.222053  1613.68  1913.02  1978.24
0.234465  1467.97  1772.24  1837.62
0.247572  1333.42  1642.66  1706.92
0.26141  1209.45  1522.07  1585.78
0.276023  1095.47  1410.03  1473.84
0.291452  990.894  1308.32  1370.62
0.307744  895.125  1215.82  1275.86
0.324946  807.588  1130.21  1188.56
0.34311  727.717  1051.1  1108.61
0.362289  654.966  979.317  1035.42
0.38254  588.81  914.585  968.468
0.403924  528.746  854.997  907.299
0.426502  474.295  800.225  851.364
0.450343  425.005  750.306  800.197
0.475516  380.45  705.187  753.381
0.502097  340.229  663.931  710.52
0.530163  303.969  626.288  671.182
0.559798  271.32  591.767  635.006
0.59109  241.959  559.703  601.698
0.624131  215.585  530.653  570.909
0.659019  191.921  504.429  542.338
0.695856  170.713  480.383  515.73
0.734754  151.726  456.422  490.866
0.775825  134.745  434.935  467.489
0.819192  119.572  415.788  445.4
0.864984  106.029  398.536  424.449
0.913335  93.9513  379.169  404.466
0.964388  83.1908  361.923  385.304
1.0183  73.6119  346.677  366.854
1.07522  65.0924  333.325  349.041
1.13532  57.5213  316.504  331.765
1.19878  50.7984  301.378  314.967
1.26579  44.8335  288.008  298.617
1.33655  39.5451  276.29  282.685
1.41126  34.8599  261.303  267.149
1.49014  30.7122  247.269  252.008
1.57344  27.0428  234.794  237.277
1.66139  23.7988  223.769  222.962
1.75426  20.9328  210.303  209.082
1.85232  18.4023  197.216  195.66
1.95586  16.1696  185.519  182.721
2.06519  14.2007  175.097  170.283
2.18063  12.4655  163.26  158.367
2.30253  10.9372  151.495  146.991
2.43123  9.59185  140.954  136.165
2.56714  8.40821  131.523  125.897
2.71063  7.36739  121.554  116.19
2.86215  6.45264  111.579  107.043
3.02214  5.64911  102.648  98.4486
3.19107  4.94362  94.6556  90.3972
3.36945  4.3245  86.6937  82.8757
3.5578  3.78145  78.765  75.8675
3.75667  3.30533  71.6874  69.354
3.96666  2.88808  65.369  63.3144
4.18839  2.52258  59.3495  57.7266
4.42251  2.20255  53.4263  52.5676
4.66973  1.92246  48.1597  47.8135
4.93075  1.67741  43.4757  43.4402
5.20637  1.46311  39.1545  39.4239
5.4974  1.27577  34.967  35.7412
5.8047  1.11207  31.2592  32.3691
6.12917  0.969065  27.9755  29.2857
6.47178  0.844195  25.0133  26.4703
6.83354  0.735196  22.1888  23.903
7.21552  0.640083  19.6979  21.5649
7.61886  0.557116  17.5006  19.4382
8.04474  0.484767  15.549  17.506
8.49442  0.421698  13.7171  15.7524
8.96925  0.366736  12.1073  14.1625
9.47061  0.318854  10.6925  12.7225
10  0.277151  9.44877  11.4198


==> fig/fig_4.txt <==
0.001  1
0.00102746  1.04147
0.00105567  1.08466
0.00108466  1.12964
0.00111445  1.17649
0.00114505  1.22528
0.00117649  1.27609
0.0012088  1.32901
0.00124199  1.38413
0.00127609  1.44153
0.00131113  1.50131
0.00134714  1.56357
0.00138413  1.62841
0.00142214  1.69595
0.00146119  1.76628
0.00150131  1.83953
0.00154254  1.91581
0.00158489  1.99526
0.00162841  2.07801
0.00167313  2.16418
0.00171907  2.25393
0.00176628  2.34741
0.00181478  2.44476
0.00186461  2.54614
0.00191581  2.65173
0.00196842  2.7617
0.00202247  2.87623
0.00207801  2.99551
0.00213507  3.11974
0.0021937  3.24911
0.00225393  3.38386
0.00231583  3.52419
0.00237942  3.67034
0.00244475  3.82255
0.00251189  3.98107
0.00258086  4.14617
0.00265173  4.31812
0.00272455  4.49719
0.00279936  4.68369
0.00287623  4.87793
0.00295521  5.08022
0.00303636  5.2909
0.00311973  5.51032
0.0032054  5.73883
0.00329342  5.97683
0.00338386  6.22469
0.00347677  6.48283
0.00357224  6.75168
0.00367034  7.03168
0.00377112  7.32329
0.00387468  7.62699
0.00398107  7.94329
0.00409039  8.2727
0.00420271  8.61578
0.00431811  8.97308
0.00443669  9.3452
0.00455852  9.73275
0.00468369  10.1364
0.0048123  10.5567
0.00494445  10.9945
0.00508022  11.4505
0.00521972  11.9253
0.00536305  12.4199
0.00551032  12.935
0.00566163  13.4714
0.00581709  14.03
0.00597683  14.6119
0.00614095  15.2178
0.00630957  15.8489
0.00648283  16.5062
0.00666085  17.1907
0.00684375  17.9036
0.00703168  18.6461
0.00722476  19.4194
0.00742315  20.2247
0.00762699  21.0635
0.00783642  21.937
0.0080516  22.8467
0.0082727  23.7942
0.00849986  24.781
0.00873326  25.8086
0.00897307  26.8789
0.00921947  27.9936
0.00947263  29.1546
0.00973274  30.3636
0.01  31.6228
0.0102746  32.9342
0.0105567  34.3
0.0108466  35.7225
0.0111445  37.2039
0.0114505  38.7468
0.0117649  40.3537
0.012088  42.0271
0.0124199  43.77
0.0127609  45.5852
0.0131113  47.4757
0.0134714  49.4445
0.0138413  51.495
0.0142214  53.6305
0.0146119  55.8546
0.0150131  58.171
0.0154254  60.5833
0.0158489  63.0958
0.0162841  65.7124
0.0167313  68.4375
0.0171907  71.2757
0.0176628  74.2315
0.0181478  77.3099
0.0186461  80.516
0.0191581  83.8551
0.0196842  87.3326
0.0202247  90.9543
0.0207801  94.7262
0.0213507  98.6545
0.021937  102.746
0.0225393  107.007
0.0231583  111.444
0.0237942  116.066
0.0244475  120.879
0.0251189  125.892
0.0258086  131.113
0.0265173  136.55
0.0272455  142.213
0.0279936  148.11
0.0287623  154.252
0.0295521  160.649
0.0303636  167.311
0.0311973  174.25
0.032054  181.476
0.0329342  189.001
0.0338386  196.839
0.0347677  205.002
0.0357224  213.503
0.0367034  222.357
0.0377112  231.578
0.0387468  241.181
0.0398107  251.182
0.0409039  261.598
0.0420271  272.446
0.0431811  283.744
0.0443669  295.51
0.0455852  307.764
0.0468369  320.526
0.048123  333.817
0.0494445  347.659
0.0508022  362.075
0.0521972  377.088
0.0536305  392.724
0.0551032  409.008
0.0566163  425.967
0.0581709  443.629
0.0597683  462.022
0.0614095  481.178
0.0630957  501.128
0.0648283  521.905
0.0666085  543.542
0.0684375  566.076
0.0703168  589.544
0.0722476  613.984
0.0742315  639.436
0.0762699  665.942
0.0783642  693.546
0.080516  722.293
0.082727  752.23
0.0849986  783.407
0.0873326  815.874
0.0897307  849.685
0.0921947  884.894
0.0947263  921.561
0.0973274  959.743
0.1  999.505
0.102746  1040.91
0.105567  1084.03
0.108466  1128.93
0.111445  1175.68
0.114505  1224.36
0.117649  1275.06
0.12088  1327.84
0.124199  1382.8
0.127609  1440.03
0.131113  1499.61
0.134714  1561.65
0.138413  1626.24
0.142214  1693.49
0.146119  1763.5
0.150131  1836.39
0.154254  1912.27
0.158489  1991.26
0.162841  2073.48
0.167313  2159.07
0.171907  2248.16
0.176628  2340.88
0.181478  2437.38
0.186461  2537.81
0.191581  2642.32
0.196842  2751.07
0.202247  2864.23
0.207801  2981.95
0.213507  3104.43
0.21937  3231.83
0.225393  3364.34
0.231583  3502.16
0.237942  3645.47
0.244475  3794.48
0.251189  3949.4
0.258086  4110.43
0.265173  4277.79
0.272455  4451.7
0.279936  4632.38
0.287623  4820.06
0.295521  5014.96
0.303636  5217.33
0.311973  5427.39
0.32054  5645.38
0.329342  5871.53
0.338386  6106.08
0.347677  6349.25
0.357224  6601.28
0.367034  6862.39
0.377112  7132.78
0.387468  7412.68
0.398107  7702.28
0.409039  8001.76
0.420271  8311.29
0.431811  8631.03
0.443669  8961.11
0.455852  9301.64
0.468369  9652.69
0.48123  10014.3
0.494445  10386.6
0.508022  10769.4
0.521972  11162.7
0.536305  11566.5
0.551032  11980.5
0.566163  12404.6
0.581709  12838.4
0.597683  13281.6
0.614095  13733.8
0.630957  14194.5
0.648283  14663.1
0.666085  15138.9
0.684375  15621.2
0.703168  16108.9
0.722476  16601.2
0.742315  17096.7
0.762699  17594.3
0.783642  18092.5
0.80516  18589.7
0.82727  19084.1
0.849986  19573.6
0.873326  20056.1
0.897307  20529.3
0.921947  20990.4
0.947263  21436.5
0.973274  21864.6
1  22369.1


==> fig/fig_5.txt <==
0.001  0
0.00102746  0.0263594
0.00105567  0.0534426
0.00108466  0.0791063
0.00111445  0.105457
0.00114505  0.130444
0.00117649  0.156082
0.0012088  0.180409
0.00124199  0.205354
0.00127609  0.229039
0.00131113  0.25331
0.00134714  0.276369
0.00138413  0.299984
0.00142214  0.322435
0.00146119  0.345411
0.00150131  0.367269
0.00154254  0.389624
0.00158489  0.410905
0.00162841  0.432656
0.00167313  0.453375
0.00171907  0.474538
0.00176628  0.494711
0.00181478  0.515301
0.00186461  0.534941
0.00191581  0.554975
0.00196842  0.574096
0.00202247  0.593588
0.00207801  0.612205
0.00213507  0.63117
0.0021937  0.649295
0.00225393  0.667748
0.00231583  0.685395
0.00237942  0.703348
0.00244475  0.720529
0.00251189  0.737997
0.00258086  0.754724
0.00265173  0.77172
0.00272455  0.788006
0.00279936  0.804542
0.00287623  0.820398
0.00295521  0.836487
0.00303636  0.851924
0.00311973  0.867579
0.0032054  0.882608
0.00329342  0.897839
0.00338386  0.912472
0.00347677  0.927291
0.00357224  0.941538
0.00367034  0.955956
0.00377112  0.969827
0.00387468  0.983855
0.00398107  0.99736
0.00409039  1.01101
0.00420271  1.02416
0.00431811  1.03744
0.00443669  1.05024
0.00455852  1.06316
0.00468369  1.07562
0.0048123  1.08819
0.00494445  1.10033
0.00508022  1.11256
0.00521972  1.12437
0.00536305  1.13627
0.00551032  1.14778
0.00566163  1.15935
0.00581709  1.17055
0.00597683  1.18182
0.00614095  1.19272
0.00630957  1.20368
0.00648283  1.2143
0.00666085  1.22496
0.00684375  1.2353
0.00703168  1.24567
0.00722476  1.25573
0.00742315  1.26583
0.00762699  1.27563
0.00783642  1.28545
0.0080516  1.29499
0.0082727  1.30454
0.00849986  1.31383
0.00873326  1.32313
0.00897307  1.33217
0.00921947  1.34122
0.00947263  1.35002
0.00973274  1.35882
0.01  1.36739
0.0102746  1.37596
0.0105567  1.3843
0.0108466  1.39263
0.0111445  1.40075
0.0114505  1.40886
0.0117649  1.41677
0.012088  1.42466
0.0124199  1.43236
0.0127609  1.44003
0.0131113  1.44753
0.0134714  1.455
0.0138413  1.4623
0.0142214  1.46956
0.0146119  1.47667
0.0150131  1.48374
0.0154254  1.49065
0.0158489  1.49753
0.0162841  1.50427
0.0167313  1.51096
0.0171907  1.51752
0.0176628  1.52403
0.0181478  1.53041
0.0186461  1.53675
0.0191581  1.54296
0.0196842  1.54913
0.0202247  1.55518
0.0207801  1.56118
0.0213507  1.56707
0.021937  1.5729
0.0225393  1.57864
0.0231583  1.58432
0.0237942  1.5899
0.0244475  1.59542
0.0251189  1.60086
0.0258086  1.60624
0.0265173  1.61153
0.0272455  1.61676
0.0279936  1.62191
0.0287623  1.627
0.0295521  1.63202
0.0303636  1.63697
0.0311973  1.64185
0.032054  1.64667
0.0329342  1.65142
0.0338386  1.65611
0.0347677  1.66074
0.0357224  1.6653
0.0367034  1.66981
0.0377112  1.67424
0.0387468  1.67863
0.0398107  1.68295
0.0409039  1.68722
0.0420271  1.69142
0.0431811  1.69558
0.0443669  1.69967
0.0455852  1.70372
0.0468369  1.70769
0.048123  1.71163
0.0494445  1.7155
0.0508022  1.71934
0.0521972  1.7231
0.0536305  1.72684
0.0551032  1.7305
0.0566163  1.73414
0.0581709  1.7377
0.0597683  1.74124
0.0614095  1.74471
0.0630957  1.74816
0.0648283  1.75153
0.0666085  1.75489
0.0684375  1.75817
0.0703168  1.76144
0.0722476  1.76463
0.0742315  1.76781
0.0762699  1.77091
0.0783642  1.77401
0.080516  1.77703
0.082727  1.78005
0.0849986  1.78299
0.0873326  1.78592
0.0897307  1.78878
0.0921947  1.79164
0.0947263  1.79442
0.0973274  1.7972
0.1  1.79991
0.102746  1.80261
0.105567  1.80525
0.108466  1.80788
0.111445  1.81044
0.114505  1.81301
0.117649  1.8155
0.12088  1.81799
0.124199  1.82042
0.127609  1.82285
0.131113  1.8252
0.134714  1.82757
0.138413  1.82986
0.142214  1.83216
0.146119  1.83439
0.150131  1.83663
0.154254  1.83879
0.158489  1.84097
0.162841  1.84308
0.167313  1.8452
0.171907  1.84724
0.176628  1.8493
0.181478  1.8513
0.186461  1.8533
0.191581  1.85523
0.196842  1.85718
0.202247  1.85906
0.207801  1.86096
0.213507  1.86278
0.21937  1.86463
0.225393  1.8664
0.231583  1.86819
0.237942  1.86991
0.244475  1.87165
0.251189  1.87332
0.258086  1.87501
0.265173  1.87662
0.272455  1.87826
0.279936  1.87983
0.287623  1.88142
0.295521  1.88294
0.303636  1.88448
0.311973  1.88596
0.32054  1.88745
0.329342  1.88887
0.338386  1.89032
0.347677  1.89169
0.357224  1.89309
0.367034  1.89442
0.377112  1.89577
0.387468  1.89705
0.398107  1.89835
0.409039  1.89959
0.420271  1.90084
0.431811  1.90203
0.443669  1.90323
0.455852  1.90437
0.468369  1.90553
0.48123  1.90662
0.494445  1.90773
0.508022  1.90877
0.521972  1.90984
0.536305  1.91083
0.551032  1.91184
0.566163  1.91279
0.581709  1.91375
0.597683  1.91465
0.614095  1.91556
0.630957  1.91641
0.648283  1.91728
0.666085  1.91808
0.684375  1.91889
0.703168  1.91964
0.722476  1.92041
0.742315  1.92111
0.762699  1.92183
0.783642  1.92249
0.80516  1.92316
0.82727  1.92377
0.849986  1.9244
0.873326  1.92497
0.897307  1.92555
0.921947  1.92607
0.947263  1.92661
0.973274  1.92709
1  1.92759


==> fig/fig_7.txt <==
0.01  -0.00388688  0.00018964
0.0101361  -0.00393952  0.000194836
0.0102741  -0.00399288  0.000200174
0.0104139  -0.004047  0.000205659
0.0105556  -0.00410186  0.000211294
0.0106993  -0.0041575  0.000217083
0.0108449  -0.00421392  0.000223031
0.0109925  -0.00427113  0.000229142
0.0111421  -0.00432914  0.00023542
0.0112937  -0.00438797  0.00024187
0.0114474  -0.00444764  0.000248497
0.0116032  -0.00450814  0.000255305
0.0117612  -0.0045695  0.0002623
0.0119212  -0.00463174  0.000269486
0.0120835  -0.00469485  0.00027687
0.0122479  -0.00475887  0.000284455
0.0124146  -0.00482379  0.000292248
0.0125836  -0.00488965  0.000300255
0.0127548  -0.00495644  0.000308481
0.0129284  -0.00502419  0.000316932
0.0131044  -0.00509292  0.000325615
0.0132827  -0.00516263  0.000334535
0.0134635  -0.00523335  0.0003437
0.0136468  -0.00530509  0.000353116
0.0138325  -0.00537786  0.00036279
0.0140207  -0.00545169  0.000372728
0.0142116  -0.00552659  0.000382939
0.014405  -0.00560258  0.000393429
0.014601  -0.00567968  0.000404207
0.0147998  -0.0057579  0.00041528
0.0150012  -0.00583726  0.000426655
0.0152053  -0.00591779  0.000438343
0.0154123  -0.0059995  0.00045035
0.015622  -0.0060824  0.000462686
0.0158347  -0.00616653  0.00047536
0.0160502  -0.0062519  0.000488381
0.0162686  -0.00633853  0.000501759
0.01649  -0.00642644  0.000515502
0.0167144  -0.00651565  0.000529622
0.0169419  -0.00660619  0.000544128
0.0171725  -0.00669807  0.000559032
0.0174062  -0.00679133  0.000574343
0.0176431  -0.00688597  0.000590074
0.0178832  -0.00698203  0.000606235
0.0181266  -0.00707952  0.000622839
0.0183733  -0.00717847  0.000639897
0.0186234  -0.00727891  0.000657422
0.0188769  -0.00738086  0.000675426
0.0191338  -0.00748434  0.000693923
0.0193942  -0.00758938  0.000712927
0.0196581  -0.007696  0.00073245
0.0199257  -0.00780423  0.000752508
0.0201969  -0.00791409  0.000773114
0.0204717  -0.00802562  0.000794285
0.0207504  -0.00813883  0.000816034
0.0210328  -0.00825376  0.000838379
0.021319  -0.00837043  0.000861335
0.0216092  -0.00848886  0.000884919
0.0219033  -0.00860909  0.000909148
0.0222014  -0.00873115  0.00093404
0.0225035  -0.00885506  0.000959613
0.0228098  -0.00898084  0.000985885
0.0231202  -0.00910854  0.00101288
0.0234349  -0.00923817  0.00104061
0.0237538  -0.00936977  0.00106909
0.0240771  -0.00950336  0.00109836
0.0244048  -0.00963897  0.00112843
0.024737  -0.00977664  0.00115931
0.0250736  -0.00991639  0.00119105
0.0254149  -0.0100582  0.00122365
0.0257608  -0.0102022  0.00125714
0.0261114  -0.0103484  0.00129155
0.0264667  -0.0104968  0.0013269
0.026827  -0.0106474  0.00136321
0.0271921  -0.0108002  0.00140052
0.0275622  -0.0109553  0.00143884
0.0279373  -0.0111128  0.00147822
0.0283175  -0.0112725  0.00151866
0.0287029  -0.0114347  0.00156022
0.0290935  -0.0115992  0.00160291
0.0294895  -0.0117661  0.00164676
0.0298908  -0.0119355  0.00169182
0.0302977  -0.0121074  0.0017381
0.03071  -0.0122817  0.00178565
0.031128  -0.0124586  0.00183449
0.0315516  -0.012638  0.00188467
0.031981  -0.01282  0.00193622
0.0324163  -0.0130045  0.00198918
0.0328575  -0.0131917  0.00204358
0.0333047  -0.0133815  0.00209947
0.0337579  -0.0135739  0.00215688
0.0342174  -0.0137689  0.00221586
0.0346831  -0.0139667  0.00227645
0.0351551  -0.014167  0.00233869
0.0356336  -0.0143701  0.00240262
0.0361185  -0.0145759  0.0024683
0.0366101  -0.0147844  0.00253578
0.0371083  -0.0149956  0.00260509
0.0376134  -0.0152095  0.00267629
0.0381253  -0.0154261  0.00274943
0.0386442  -0.0156454  0.00282457
0.0391701  -0.0158674  0.00290175
0.0397032  -0.0160921  0.00298104
0.0402436  -0.0163195  0.00306248
0.0407913  -0.0165495  0.00314614
0.0413465  -0.0167822  0.00323209
0.0419092  -0.0170174  0.00332037
0.0424796  -0.0172553  0.00341105
0.0430577  -0.0174958  0.0035042
0.0436437  -0.0177387  0.00359989
0.0442377  -0.0179842  0.00369818
0.0448398  -0.0182321  0.00379915
0.04545  -0.0184824  0.00390285
0.0460686  -0.0187351  0.00400938
0.0466956  -0.01899  0.00411881
0.0473311  -0.0192472  0.00423121
0.0479753  -0.0195065  0.00434666
0.0486282  -0.0197678  0.00446525
0.0492901  -0.0200312  0.00458706
0.0499609  -0.0202965  0.00471217
0.0506408  -0.0205636  0.00484068
0.0513301  -0.0208324  0.00497268
0.0520287  -0.0211027  0.00510826
0.0527368  -0.0213746  0.00524752
0.0534545  -0.0216478  0.00539055
0.054182  -0.0219223  0.00553746
0.0549194  -0.0221978  0.00568836
0.0556669  -0.0224742  0.00584333
0.0564245  -0.0227515  0.00600251
0.0571924  -0.0230293  0.00616599
0.0579708  -0.0233076  0.0063339
0.0587598  -0.0235861  0.00650635
0.0595595  -0.0238646  0.00668347
0.0603701  -0.024143  0.00686537
0.0611917  -0.024421  0.00705219
0.0620245  -0.0246984  0.00724406
0.0628687  -0.024975  0.0074411
0.0637243  -0.0252504  0.00764347
0.0645916  -0.0255245  0.00785129
0.0654707  -0.025797  0.00806472
0.0663617  -0.0260676  0.00828391
0.0672649  -0.0263359  0.00850899
0.0681804  -0.0266017  0.00874015
0.0691083  -0.0268647  0.00897752
0.0700489  -0.0271244  0.00922128
0.0710022  -0.0273806  0.0094716
0.0719686  -0.027633  0.00972864
0.0729481  -0.027881  0.00999259
0.0739409  -0.0281243  0.0102636
0.0749472  -0.0283625  0.0105419
0.0759672  -0.0285952  0.0108277
0.0770011  -0.028822  0.0111211
0.0780491  -0.0290423  0.0114224
0.0791113  -0.0292558  0.0117318
0.080188  -0.0294619  0.0120494
0.0812794  -0.0296601  0.0123756
0.0823856  -0.0298499  0.0127104
0.0835069  -0.0300307  0.0130542
0.0846434  -0.0302021  0.0134071
0.0857954  -0.0303634  0.0137695
0.086963  -0.030514  0.0141415
0.0881466  -0.0306534  0.0145234
0.0893462  -0.0307809  0.0149155
0.0905622  -0.0308958  0.015318
0.0917948  -0.0309976  0.0157312
0.0930441  -0.0310855  0.0161554
0.0943104  -0.0311588  0.0165907
0.095594  -0.0312168  0.0170377
0.096895  -0.0312587  0.0174964
0.0982137  -0.0312839  0.0179673
0.0995504  -0.0312915  0.0184506
0.100905  -0.0312808  0.0189467
0.102279  -0.0312508  0.0194558
0.103671  -0.0312009  0.0199783
0.105082  -0.03113  0.0205146
0.106512  -0.0310375  0.021065
0.107961  -0.0309223  0.0216298
0.109431  -0.0307835  0.0222094
0.11092  -0.0306202  0.0228041
0.11243  -0.0304316  0.0234144
0.11396  -0.0302164  0.0240407
0.115511  -0.0299739  0.0246833
0.117083  -0.029703  0.0253426
0.118676  -0.0294027  0.026019
0.120291  -0.0290718  0.026713
0.121929  -0.0287094  0.027425
0.123588  -0.0283143  0.0281554
0.12527  -0.0278855  0.0289047
0.126975  -0.0274219  0.0296733
0.128703  -0.0269222  0.0304618
0.130455  -0.0263854  0.0312705
0.13223  -0.0258102  0.0320999
0.13403  -0.0251956  0.0329506
0.135854  -0.0245402  0.0338231
0.137703  -0.023843  0.0347179
0.139577  -0.0231026  0.0356354
0.141477  -0.0223178  0.0365763
0.143402  -0.0214875  0.037541
0.145354  -0.0206102  0.0385302
0.147332  -0.0196848  0.0395443
0.149337  -0.01871  0.0405841
0.15137  -0.0176845  0.04165
0.15343  -0.0166071  0.0427426
0.155518  -0.0154763  0.0438626
0.157635  -0.014291  0.0450105
0.15978  -0.0130499  0.0461871
0.161955  -0.0117516  0.0473928
0.164159  -0.0103948  0.0486285
0.166393  -0.00897838  0.0498947
0.168658  -0.00750091  0.051192
0.170953  -0.00596117  0.0525213
0.17328  -0.00435787  0.053883
0.175638  -0.00268978  0.0552781
0.178028  -0.000955642  0.0567071
0.180451  0.000845761  0.0581707
0.182907  0.00271564  0.0596698
0.185397  0.00465518  0.0612049
0.18792  0.00666555  0.062777
0.190477  0.0087479  0.0643866
0.19307  0.0109033  0.0660346
0.195697  0.0131329  0.0677217
0.198361  0.0154378  0.0694487
0.201061  0.0178189  0.0712164
0.203797  0.0202772  0.0730256
0.206571  0.0228137  0.074877
0.209382  0.0254293  0.0767715
0.212232  0.0281249  0.0787098
0.21512  0.0309012  0.0806928
0.218048  0.0337591  0.0827213
0.221015  0.0366993  0.084796
0.224023  0.0397223  0.0869179
0.227072  0.0428289  0.0890877
0.230163  0.0460195  0.0913062
0.233295  0.0492948  0.0935743
0.23647  0.052655  0.0958928
0.239689  0.0561006  0.0982625
0.242951  0.0596318  0.100684
0.246257  0.0632489  0.103159
0.249609  0.0669521  0.105687
0.253006  0.0707415  0.10827
0.25645  0.0746169  0.110908
0.25994  0.0785785  0.113602
0.263478  0.082626  0.116353
0.267063  0.0867593  0.119162
0.270698  0.0909781  0.122029
0.274382  0.095282  0.124955
0.278117  0.0996705  0.127942
0.281902  0.104143  0.130989
0.285738  0.108699  0.134097
0.289627  0.113338  0.137267
0.293569  0.118059  0.140501
0.297565  0.122862  0.143797
0.301614  0.127745  0.147158
0.305719  0.132707  0.150584
0.30988  0.137747  0.154075
0.314098  0.142864  0.157632
0.318372  0.148058  0.161255
0.322705  0.153326  0.164945
0.327097  0.158667  0.168703
0.331549  0.16408  0.172529
0.336062  0.169563  0.176423
0.340635  0.175115  0.180385
0.345271  0.180734  0.184417
0.34997  0.186418  0.188518
0.354733  0.192166  0.192689
0.359561  0.197976  0.19693
0.364455  0.203846  0.201241
0.369415  0.209774  0.205622
0.374443  0.215758  0.210073
0.379539  0.221796  0.214595
0.384704  0.227886  0.219187
0.38994  0.234026  0.223849
0.395247  0.240214  0.228581
0.400627  0.246448  0.233383
0.406079  0.252725  0.238255
0.411606  0.259044  0.243197
0.417208  0.265402  0.248207
0.422886  0.271796  0.253287
0.428641  0.278225  0.258434
0.434475  0.284687  0.263649
0.440388  0.291179  0.268931
0.446382  0.297698  0.27428
0.452457  0.304243  0.279694
0.458615  0.310812  0.285173
0.464857  0.317401  0.290717
0.471183  0.324009  0.296323
0.477596  0.330634  0.301991
0.484096  0.337273  0.307721
0.490685  0.343924  0.31351
0.497363  0.350585  0.319358
0.504132  0.357254  0.325263
0.510993  0.363928  0.331224
0.517947  0.370606  0.33724
0.524997  0.377285  0.34331
0.532142  0.383963  0.34943
0.539384  0.390639  0.355601
0.546725  0.397309  0.361821
0.554166  0.403973  0.368086
0.561708  0.410629  0.374397
0.569353  0.417274  0.380751
0.577102  0.423906  0.387146
0.584956  0.430524  0.39358
0.592917  0.437127  0.400051
0.600987  0.443711  0.406557
0.609166  0.450277  0.413096
0.617457  0.456821  0.419666
0.62586  0.463343  0.426264
0.634378  0.469841  0.432889
0.643012  0.476313  0.439538
0.651763  0.482758  0.446209
0.660634  0.489175  0.452899
0.669625  0.495562  0.459606
0.678739  0.501918  0.466328
0.687976  0.508241  0.473062
0.697339  0.514532  0.479806
0.70683  0.520787  0.486557
0.71645  0.527006  0.493314
0.726201  0.533189  0.500072
0.736084  0.539334  0.506831
0.746102  0.54544  0.513587
0.756257  0.551506  0.520338
0.766549  0.557531  0.527082
0.776982  0.563514  0.533816
0.787557  0.569456  0.540538
0.798275  0.575354  0.547244
0.80914  0.581208  0.553934
0.820152  0.587018  0.560604
0.831314  0.592782  0.567253
0.842628  0.598501  0.573877
0.854096  0.604173  0.580475
0.86572  0.609798  0.587044
0.877503  0.615376  0.593583
0.889446  0.620906  0.600088
0.901551  0.626388  0.606559
0.913821  0.631821  0.612992
0.926258  0.637204  0.619386
0.938864  0.642539  0.625738
0.951642  0.647824  0.632048
0.964594  0.653059  0.638313
0.977722  0.658243  0.644531
0.991028  0.663378  0.650701
1.00452  0.668461  0.656821
1.01819  0.673494  0.662889
1.03204  0.678477  0.668904
1.04609  0.683408  0.674864
1.06033  0.688288  0.680768
1.07476  0.693117  0.686615
1.08939  0.697895  0.692403
1.10421  0.702621  0.698131
1.11924  0.707297  0.703798
1.13447  0.711921  0.709403
1.14991  0.716495  0.714944
1.16556  0.721017  0.720422
1.18143  0.725488  0.725835
1.19751  0.729909  0.731182
1.2138  0.734279  0.736463
1.23032  0.738598  0.741677
1.24707  0.742867  0.746823
1.26404  0.747085  0.751901
1.28124  0.751254  0.75691
1.29868  0.755373  0.76185
1.31636  0.759442  0.76672
1.33427  0.763461  0.771521
1.35243  0.767432  0.776252
1.37084  0.771353  0.780912
1.3895  0.775226  0.785503
1.40841  0.77905  0.790023
1.42757  0.782826  0.794473
1.447  0.786554  0.798852
1.4667  0.790235  0.803162
1.48666  0.793869  0.807401
1.50689  0.797455  0.81157
1.5274  0.800995  0.81567
1.54819  0.804488  0.8197
1.56926  0.807936  0.823661
1.59062  0.811338  0.827554
1.61226  0.814695  0.831378
1.63421  0.818007  0.835135
1.65645  0.821274  0.838823
1.67899  0.824497  0.842445
1.70184  0.827677  0.846001
1.72501  0.830813  0.84949
1.74848  0.833906  0.852914
1.77228  0.836957  0.856274
1.7964  0.839965  0.859569
1.82085  0.842932  0.862801
1.84563  0.845857  0.86597
1.87075  0.848741  0.869077
1.89621  0.851585  0.872123
1.92202  0.854389  0.875108
1.94818  0.857152  0.878033
1.97469  0.859877  0.880899
2.00157  0.862563  0.883706
2.02881  0.86521  0.886456
2.05642  0.86782  0.889149
2.08441  0.870391  0.891786
2.11277  0.872926  0.894368
2.14153  0.875424  0.896895
2.17068  0.877885  0.899368
2.20022  0.880311  0.901789
2.23016  0.882702  0.904157
2.26052  0.885057  0.906475
2.29128  0.887378  0.908742
2.32246  0.889664  0.910959
2.35407  0.891917  0.913128
2.38611  0.894137  0.915249
2.41859  0.896324  0.917323
2.4515  0.898478  0.91935
2.48487  0.9006  0.921332
2.51869  0.902691  0.92327
2.55297  0.904751  0.925163
2.58771  0.90678  0.927014
2.62293  0.908778  0.928822
2.65863  0.910747  0.930589
2.69481  0.912686  0.932315
2.73149  0.914595  0.934001
2.76866  0.916477  0.935648
2.80634  0.918329  0.937257
2.84454  0.920154  0.938828
2.88325  0.921952  0.940363
2.92249  0.923722  0.941861
2.96227  0.925465  0.943324
3.00258  0.927182  0.944752
3.04345  0.928873  0.946146
3.08487  0.930539  0.947508
3.12685  0.932179  0.948836
3.16941  0.933794  0.950133
3.21255  0.935385  0.951398
3.25627  0.936951  0.952633
3.30059  0.938494  0.953838
3.34551  0.940014  0.955014
3.39104  0.94151  0.956162
3.43719  0.942983  0.957281
3.48397  0.944435  0.958373
3.53139  0.945864  0.959438
3.57945  0.947271  0.960478
3.62816  0.948657  0.961491
3.67754  0.950022  0.96248
3.72759  0.951366  0.963444
3.77833  0.95269  0.964384
3.82975  0.953994  0.965302
3.88187  0.955278  0.966196
3.9347  0.956542  0.967068
3.98825  0.957788  0.967918
4.04253  0.959014  0.968747
4.09755  0.960222  0.969555
4.15332  0.961412  0.970343
4.20985  0.962584  0.971112
4.26714  0.963738  0.97186
4.32522  0.964875  0.97259
4.38408  0.965995  0.973302
4.44375  0.967098  0.973996
4.50423  0.968185  0.974672
4.56553  0.969255  0.975331
4.62767  0.97031  0.975973
4.69065  0.971349  0.976599
4.75449  0.972372  0.977209
4.8192  0.973381  0.977803
4.88478  0.974374  0.978382
4.95127  0.975353  0.978947
5.01865  0.976317  0.979497
5.08696  0.977268  0.980033
5.15619  0.978204  0.980555
5.22636  0.979127  0.981064
5.29749  0.980037  0.98156
5.36959  0.980933  0.982043
5.44267  0.981817  0.982514
5.51675  0.982688  0.982972
5.59183  0.983546  0.983419
5.66793  0.984393  0.983854
5.74507  0.985227  0.984278
5.82326  0.98605  0.984691
5.90252  0.986861  0.985093
5.98285  0.98766  0.985485
6.06427  0.988449  0.985867
6.14681  0.989227  0.986238
6.23047  0.989994  0.986601
6.31526  0.99075  0.986953
6.40121  0.991496  0.987297
6.48833  0.992232  0.987632
6.57664  0.992959  0.987957
6.66614  0.993675  0.988275
6.75687  0.994382  0.988584
6.84883  0.995079  0.988885
6.94204  0.995768  0.989178
7.03652  0.996447  0.989464
7.13229  0.997118  0.989742
7.22936  0.99778  0.990013
7.32775  0.998433  0.990277
7.42748  0.999079  0.990534
7.52857  0.999716  0.990784
7.63103  1.00034  0.991028
7.73489  1.00097  0.991265
7.84016  1.00158  0.991496
7.94686  1.00219  0.991721
8.05502  1.00278  0.99194
8.16465  1.00338  0.992153
8.27577  1.00396  0.992361
8.3884  1.00454  0.992563
8.50256  1.00511  0.99276
8.61828  1.00567  0.992952
8.73558  1.00623  0.993139
8.85447  1.00678  0.99332
8.97498  1.00733  0.993497
9.09712  1.00787  0.99367
9.22093  1.0084  0.993838
9.34643  1.00893  0.994001
9.47363  1.00945  0.99416
9.60257  1.00997  0.994315
9.73326  1.01048  0.994466
9.86573  1.01098  0.994613
10  1.01148  0.994755


==> fig/fig_8.txt <==
0.0001  157.333
0.000104618  164.583
0.00010945  172.167
0.000114505  180.099
0.000119793  188.396
0.000125325  197.073
0.000131113  206.15
0.000137169  215.643
0.000143504  225.572
0.000150131  235.956
0.000157065  246.817
0.000164318  258.176
0.000171907  270.056
0.000179846  282.48
0.000188152  295.473
0.000196842  309.061
0.000205933  323.272
0.000215443  338.132
0.000225393  353.672
0.000235803  369.922
0.000246693  386.915
0.000258086  404.683
0.000270005  423.263
0.000282475  442.689
0.000295521  463.001
0.000309169  484.238
0.000323448  506.442
0.000338386  529.655
0.000354013  553.923
0.000370363  579.293
0.000387468  605.813
0.000405362  633.535
0.000424083  662.513
0.000443669  692.8
0.000464159  724.456
0.000485595  757.54
0.000508022  792.114
0.000531484  828.244
0.00055603  865.998
0.000581709  905.445
0.000608574  946.659
0.000636681  989.716
0.000666085  1034.69
0.000696847  1081.68
0.000729029  1130.75
0.000762699  1181.99
0.000797923  1235.51
0.000834773  1291.38
0.000873326  1349.72
0.000913659  1410.61
0.000955855  1474.17
0.001  1540.5
0.00104618  1609.72
0.0010945  1681.93
0.00114505  1757.25
0.00119793  1835.81
0.00125325  1917.73
0.00131113  2003.12
0.00137169  2092.13
0.00143504  2184.89
0.00150131  2281.52
0.00157065  2382.16
0.00164318  2486.94
0.00171907  2596.02
0.00179846  2709.51
0.00188152  2827.57
0.00196842  2950.33
0.00205933  3077.91
0.00215443  3210.47
0.00225393  3348.12
0.00235803  3490.99
0.00246693  3639.2
0.00258086  3792.86
0.00270005  3952.06
0.00282475  4116.92
0.00295521  4287.49
0.00309169  4463.85
0.00323448  4646.04
0.00338386  4834.09
0.00354013  5028.01
0.00370363  5227.78
0.00387468  5433.34
0.00405362  5644.63
0.00424083  5861.53
0.00443669  6083.89
0.00464159  6311.52
0.00485595  6544.2
0.00508022  6781.64
0.00531484  7023.51
0.0055603  7269.43
0.00581709  7518.98
0.00608574  7771.65
0.00636681  8026.91
0.00666085  8284.13
0.00696847  8542.67
0.00729029  8801.78
0.00762699  9060.7
0.00797923  9318.6
0.00834773  9574.59
0.00873326  9827.75
0.00913659  10077.1
0.00955855  10321.7
0.01  10560.5
0.0104618  10792.4
0.010945  11016.5
0.0114505  11231.7
0.0119793  11437
0.0125325  11631.3
0.0131113  11813.8
0.0137169  11983.6
0.0143504  12139.7
0.0150131  12281.4
0.0157065  12407.9
0.0164318  12518.6
0.0171907  12612.9
0.0179846  12690.3
0.0188152  12750.4
0.0196842  12792.8
0.0205933  12817.3
0.0215443  12823.8
0.0225393  12812
0.0235803  12782.1
0.0246693  12734
0.0258086  12667.9
0.0270005  12584.1
0.0282475  12482.7
0.0295521  12364.1
0.0309169  12228.7
0.0323448  12076.9
0.0338386  11909.2
0.0354013  11726.3
0.0370363  11528.6
0.0387468  11317
0.0405362  11092.1
0.0424083  10854.6
0.0443669  10605.5
0.0464159  10345.6
0.0485595  10075.7
0.0508022  9796.9
0.0531484  9510.15
0.055603  9216.48
0.0581709  8916.94
0.0608574  8612.62
0.0636681  8304.61
0.0666085  7994.01
0.0696847  7681.93
0.0729029  7369.45
0.0762699  7057.64
0.0797923  6747.54
0.0834773  6440.15
0.0873326  6136.43
0.0913659  5837.28
0.0955855  5543.53
0.1  5255.97
0.104618  4975.29
0.10945  4702.11
0.114505  4436.98
0.119793  4180.38
0.125325  3932.67
0.131113  3694.18
0.137169  3465.14
0.143504  3245.71
0.150131  3035.98
0.157065  2835.97
0.164318  2645.67
0.171907  2464.98
0.179846  2293.76
0.188152  2131.85
0.196842  1979.03
0.205933  1835.06
0.215443  1699.66
0.225393  1572.54
0.235803  1453.39
0.246693  1341.88
0.258086  1237.7
0.270005  1140.49
0.282475  1049.93
0.295521  965.669
0.309169  887.375
0.323448  814.72
0.338386  747.378
0.354013  685.038
0.370363  627.392
0.387468  574.147
0.405362  525.02
0.424083  479.74
0.443669  438.046
0.464159  399.694
0.485595  364.448
0.508022  332.086
0.531484  302.399
0.55603  275.189
0.581709  250.271
0.608574  227.47
0.636681  206.623
0.666085  187.577
0.696847  170.19
0.729029  154.328
0.762699  139.868
0.797923  126.696
0.834773  114.705
0.873326  103.795
0.913659  93.8769
0.955855  84.8648
1  76.6814
1.04618  69.2548
1.0945  62.5189
1.14505  56.413
1.19793  50.8812
1.25325  45.8723
1.31113  41.3391
1.37169  37.2386
1.43504  33.5315
1.50131  30.1815
1.57065  27.1557
1.64318  24.4241
1.71907  21.9591
1.79846  19.7358
1.88152  17.7313
1.96842  15.9249
2.05933  14.2976
2.15443  12.8323
2.25393  11.5135
2.35803  10.3269
2.46693  9.25963
2.58086  8.30014
2.70005  7.43782
2.82475  6.66313
2.95521  5.96739
3.09169  5.34278
3.23448  4.78221
3.38386  4.27929
3.54013  3.82823
3.70363  3.42381
3.87468  3.06132
4.05362  2.73652
4.24083  2.44557
4.43669  2.18502
4.64159  1.95176
4.85595  1.743
5.08022  1.5562
5.31484  1.38911
5.5603  1.23968
5.81709  1.10609
6.08574  0.986676
6.36681  0.879972
6.66085  0.784645
6.96847  0.699502
7.29029  0.623474
7.62699  0.5556
7.97923  0.49502
8.34773  0.440961
8.73326  0.392733
9.13659  0.349716
9.55855  0.311354
10  0.277151

